Detection of Periodicity Based on Independence Tests - IV. Phase Distance Correlation Periodogram for Two-Dimensional Astrometry

I present an extension of the phase distance correlation periodogram to two-dimensional astrometric data. I show that this technique is more suitable than previously proposed approaches to detect eccentric Keplerian orbits, and that it overcomes the inherent bias of the joint periodogram to circular orbits. This new technique might prove to be essential in the context of future astrometric space missions such as Theia.

==> readme.txt <==
The submission suite includes the file main.tex where the main text (typeset in LaTeX) resides.
The LaTeX soure references eight figure (eps) files:
   faceon2d.eps
   faceon1d.eps
   faceonper.eps
   faceonROC.eps
   eccROC.eps
   ecc2d.eps
   ecc1d.eps
   eccper.eps
   
